Progenitor mass constraints for the type Ib intermediate-luminosity SN 2015ap and the highly extinguished SN 2016bau

Photometric and spectroscopic analyses of the intermediate-luminosity Type Ib supernova (SN) 2015ap and of the heavily reddened Type Ib SN~2016bau are discussed. Photometric properties of the two SNe, such as colour evolution, bolometric luminosity, photospheric radius, temperature, and velocity evolution, are also constrained. The ejecta mass, synthesised nickel mass, and kinetic energy of the ejecta are calculated from their light-curve analysis. We also model and compare the spectra of SN~2015ap and SN~2016bau at various stages of their evolution. The P~Cygni profiles of various lines present in the spectra are used to determine the velocity evolution of the ejecta. To account for the observed photometric and spectroscopic properties of the two SNe, we have computed 12\,$M_\odot$ zero-age main sequence (ZAMS) star models and evolved them until the onset of core collapse using the publicly available stellar-evolution code {\tt MESA}. Synthetic explosions were produced using the public version of {\tt STELLA} and another publicly available code, {\tt SNEC}, utilising the {\tt MESA} models. {\tt SNEC} and {\tt STELLA} provide various observable properties such as the bolometric luminosity and velocity evolution. The parameters produced by {\tt SNEC}/{\tt STELLA} and our observations show close agreement with each other, thus supporting a 12\,$M_\odot$ ZAMS star as the possible progenitor for SN~2015ap, while the progenitor of SN~2016bau is slightly less massive, being close to the boundary between SN and non-SN as the final product.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
